The directional isotropy of LIGO-Virgo binaries

We demonstrate how to constrain the degree of absolute alignment of the total angular momenta of LIGO-Virgo binary black holes, looking for a special direction in space that would break isotropy. We also allow for inhomogeneities in the distribution of black holes over the sky. Making use of dipolar models for the spatial distribution and orientation of the sources, we analyze 57 signals with false-alarm rates < 1/yr from the third LIGO-Virgo observing run. Accounting for selection biases, we find the population of LIGO-Virgo black holes to be fully consistent with both homogeneity and isotropy. We additionally find the data to constrain some directions of alignment more than others, and produce posteriors for the directions of total angular momentum of all binaries in our set. All code and data are made publicly available in https://github.com/maxisi/gwisotropy/.

==> figures/last_commit_sha.txt <==
aacdc076df9ff23e7cd1d92d4d91ef8355518d2b


